Higgs associated production with a vector decaying to two fermions in the geoSMEFT

We present the inclusive calculations of a Higgs boson produced in associated with massive vector bosons in the Standard Model Effective Field Theory (SMEFT) to order 1/$\Lambda^4$ for the 13 TeV LHC. The calculations include the decay of the vector boson into massless constituents and are done using the geometric formulation of the SMEFT supplemented by the relevant dimension eight operators not included in the geoSMEFT. We include some discussion of distributions to motivate how detailed collider and experimental searches for SMEFT signals could be improved.

==> Ancillary/inputs.txt <==
(****************************)
(* general useful functions *)
(****************************)

Qpsi[psi_]:=If[psi===u,2/3,If[psi===d,-1/3,If[psi===e,-1,If[psi===\[Nu],0,Print["error assigning Qpsi"]]]]]
\[Sigma]3[psi_]:=If[psi===u,1,If[psi===d,-1,If[psi===e,-1,If[psi===\[Nu],1,Print["error assigning \[Sigma]3"]]]]]
ToDoublet[i_]:=If[i===u,q,If[i===d,q,If[i===e,l,If[i===\[Nu],l,Print["error determining corresponding doublet "<>ToString[i]]]]]]
c[i_, H\[Nu]] := 0
vevnorm={c[6,i_]->c[6,i]/vevhat^2,c[8,i_]->c[8,i]/vevhat^4};
Nc[psi_]:=If[psi===u,3,If[psi===d,3,If[psi===e,1,If[psi===\[Nu],1,Print["Problem with NC of psi"]]]]]
AbsIunitsq[i_]:=Coefficient[i,Iunit,0]^2+Coefficient[i,Iunit,1]^2
ReIunit[i_]:=Coefficient[i,Iunit,0]-Coefficient[i,Iunit,2]
ImIunit[i_]:=Coefficient[i,Iunit,1]-Coefficient[i,Iunit,3]

inputscheme[\[Alpha]]={
\[Alpha]MZ->1/137.035999084/(1-.0590),
MZhat->91.1876,
GFhat->1.1663787*10^-5,
elhat->Sqrt[4 Pi \[Alpha]MZ],
vevhat->1/Sqrt[Sqrt[2]GFhat],
swhat->Sqrt[1/2(1-Sqrt[1-elhat^2/Sqrt[2]/GFhat/MZhat^2])],
cwhat->Sqrt[1-swhat^2]
};
inputscheme[mw]={
MZhat->91.1876,
GFhat->1.1663787*10^-5,
MWhat->80.387,
vevhat->1/Sqrt[Sqrt[2]GFhat],
swhat->Sqrt[1-MWhat^2/MZhat^2],
cwhat->Sqrt[1-swhat^2]
};

WilsonSeries[i_]:=Normal[Series[(i/.c[6,j_]->c[6,j]eps/.c[8,j_]->c[8,j]eps^2),{eps,0,2}]]/.eps->1
WilsonSeries4[i_]:=Normal[Series[(i/.c[6,j_]->c[6,j]eps/.c[8,j_]->c[8,j]eps^2),{eps,0,0}]]/.eps->1
WilsonSeries6[i_]:=Normal[Series[(i/.c[6,j_]->c[6,j]eps/.c[8,j_]->c[8,j]eps^2),{eps,0,1}]]/.eps->1
WilsonSeriesEps[i_]:=Series[(i/.c[6,j_]->c[6,j]eps/.c[8,j_]->c[8,j]eps^2),{eps,0,2}]












(****************************************)
(* geometric quantities in terms of WCs *)
(****************************************)

c[6, HDHW]:=0;
c[6, HDHB]:=0;
h11 := 1 + (1/4)*vev^4*(c[8, HD] - c[8, HD2]); 
h33 := 1 + (1/2)*vev^2*c[6, HD] + (1/4)*(vev^4*c[8, HD] + vev^4*c[8, HD2]); 
hinv44 := 1 + (1/2)*vev^2*(4*c[6, Hbox] - c[6, HD]) - (1/4)*vev^4*(-(-4*c[6, Hbox] + c[6, HD])^2 + c[8, HD] + c[8, HD2]); 
sqhinv44:=1+vev^2/4(4c[6,Hbox]-c[6,HD])+vev^4/32(3(c[6,HD]-4c[6,Hbox])^2-4c[8,HD]-4c[8,HD2]);
dh11 := vev^3*(c[8, HD] - c[8, HD2]); 
dh33 := vev*c[6, HD] + (1/4)*vev^3*((4*c[6, Hbox] - c[6, HD])*c[6, HD] + 4*c[8, HD] + 4*c[8, HD2]); 
ginv11 := 1 + 2*vev^2*c[6, HW] + 4*vev^4*c[6, HW]^2 + vev^4*c[8, HW]; 
sqginv11 := 1 + vev^2*c[6, HW] + (1/2)*(3*vev^4*c[6, HW]^2 + vev^4*c[8, HW]); 
dg11 := -4*vev*c[6, HW] - 4*c[6, Hbox]*vev^3*c[6, HW] + vev^3*c[6, HD]*c[6, HW] - 4*vev^3*c[8, HW]; 
dg33 := -4*vev*c[6, HW] - 4*c[6, Hbox]*vev^3*c[6, HW] + vev^3*c[6, HD]*c[6, HW] - 4*vev^3*c[8, HW] - 4*vev^3*c[8, HW2]; 
dg34 := 2*vev*c[6, HWB] + (1/2)*(4*c[6, Hbox]*vev^3*c[6, HWB] - vev^3*c[6, HD]*c[6, HWB] + 4*vev^3*c[8, HWB]); 
dg44 := -4*vev*c[6, HB] - 4*c[6, Hbox]*vev^3*c[6, HB] + vev^3*c[6, HB]*c[6, HD] - 4*vev^3*c[8, HB]; 
k334 := c[6, HDHW]/2 + (c[8, HDHW]*vev^2)/4; 
k434 := -(c[6, HDHB]/2) - (c[8, HDHB]*vev^2)/4; 
k142 := -((c[8, HDHW2]*vev^2)/4); 
k242 := -(c[6, HDHW]/2) - (c[8, HDHW]*vev^2)/4; 
LRH33[psi_] := 0; 
LRH34[psi_] := vev*c[6, ToExpression[StringJoin[ToString[H], ToString[psi]]]] + (1/2)*vev^3*c[8, ToExpression[StringJoin[ToString[H], ToString[psi]]]]; 
LLH33[psi_] := (-vev)*c[6, ToExpression[StringJoin[ToString[H], ToString[psi], "3"]]] - 
    (1/2)*vev^3*(c[8, ToExpression[StringJoin[ToString[H], ToString[psi], "2"]]] + c[8, ToExpression[StringJoin[ToString[H], ToString[psi], "3"]]]); 
LLH34[psi_] := vev*c[6, ToExpression[StringJoin[ToString[H], ToString[psi], "1"]]] + (1/2)*vev^3*c[8, ToExpression[StringJoin[ToString[H], ToString[psi], "1"]]]; 
dLRH33[psi_] := 0; 
dLRH34[psi_] := c[6, ToExpression[StringJoin[ToString[H], ToString[psi]]]] + 
   (1/4)*vev^2*((4*c[6, Hbox] - c[6, HD])*c[6, ToExpression[StringJoin[ToString[H], ToString[psi]]]] + 6*c[8, ToExpression[StringJoin[ToString[H], ToString[psi]]]])
dLLH33[psi_] := -c[6, ToExpression[StringJoin[ToString[H], ToString[psi], "3"]]] + (1/2)*(-3*vev^2*c[8, ToExpression[StringJoin[ToString[H], ToString[psi], "2"]]] - 
     3*vev^2*c[8, ToExpression[StringJoin[ToString[H], ToString[psi], "3"]]] - (2*c[6, Hbox]*vev^2 - (c[6, HD]*vev^2)/2)*
      c[6, ToExpression[StringJoin[ToString[H], ToString[psi], "3"]]])
dLLH34[psi_] := c[6, ToExpression[StringJoin[ToString[H], ToString[psi], "1"]]] + (1/2)*(3*vev^2*c[8, ToExpression[StringJoin[ToString[H], ToString[psi], "1"]]] + 
     (2*c[6, Hbox]*vev^2 - (c[6, HD]*vev^2)/2)*c[6, ToExpression[StringJoin[ToString[H], ToString[psi], "1"]]])
LLH11[psi_] := (-(1/2))*vev^3*c[8, ToExpression[StringJoin[ToString[H], ToString[psi], "3"]]] - vev*c[6, ToExpression[StringJoin[ToString[H], ToString[psi], "3"]]]
LLH12[psi_] := (-(1/2))*vev^3*c[8, ToExpression[StringJoin[ToString[H], ToString[psi], "eps"]]]
dLLH11[psi_] := -c[6, ToExpression[StringJoin[ToString[H], ToString[psi], "3"]]] + (1/2)*(-3*vev^2*c[8, ToExpression[StringJoin[ToString[H], ToString[psi], "3"]]] - 
     (2*c[6, Hbox]*vev^2 - (c[6, HD]*vev^2)/2)*c[6, ToExpression[StringJoin[ToString[H], ToString[psi], "3"]]])
dLLH12[psi_] := (-(3/2))*vev^2*c[8, ToExpression[StringJoin[ToString[H], ToString[psi], "eps"]]]
Lud := (1/2)*c[6, Hud]*vev + (1/4)*c[8, Hud]*vev^3
dLud := (1/2)*c[6, Hud] + (1/8)*(6*c[8, Hud] + c[6, Hud]*(4*c[6, Hbox] - c[6, HD]))vev^2





(******************************************************************)
(*Input parameter relations to g1,g2,elbar,gzbar,swbar,szbar,mwbar*)
(******************************************************************)
(* scheme indep*)
vevsub = 
  vevhat + (1/2)*vevhat^3*c[6, dGF] - (1/8)*
    vevhat^5*(c[6, dGF]^2 - 4*c[8, dGF] + c[8, HD] - c[8, HD2]);

(*alpha scheme *)
g1sub[\[Alpha]] := (2*MZhat*swhat)/vevhat - (MZhat*swhat^2*vevhat*(cwhat*swhat*(2*c[6, dGF] + c[6, HD]) + 2*c[6, HWB]))/(2*cwhat*(-1 + 2*swhat^2)) + 
    (cwhat*MZhat*swhat*vevhat*(2*cwhat*c[6, HB] - swhat*c[6, HWB]))/(-1 + swhat^2) + (1/16)*MZhat*swhat*vevhat^3*
     (-((4*cwhat*(cwhat*swhat*(2*c[6, dGF] + c[6, HD]) + 2*c[6, HWB])*(2*swhat*(-1 + swhat^2)*c[6, HB] + cwhat*(1 + swhat^2)*c[6, HWB]))/
        ((-1 + swhat^2)^2*(-1 + 2*swhat^2))) + (1/cwhat^2)*4*(-4*cwhat^2*c[6, HB]^2 + 4*cwhat*swhat*c[6, dGF]*c[6, HWB] + 6*cwhat*swhat*c[6, HW]*c[6, HWB] - 
        3*cwhat^2*c[6, HWB]^2 + 2*swhat^2*c[6, HWB]^2 - 2*cwhat*c[6, HB]*(4*cwhat*c[6, dGF] + swhat*c[6, HWB]) - 4*cwhat^2*c[8, HB] + 2*cwhat*swhat*c[8, HWB]) + 
      (1/((1 - 2*swhat^2)^3*(-1 + swhat^2)^2))*(3*cwhat^2*swhat^2*(1 - 2*swhat^2)*(cwhat*swhat*(2*c[6, dGF] + c[6, HD]) + 2*c[6, HWB])^2 + 
        4*(1 - swhat^2)*(cwhat*swhat*(2*(3 - 8*cwhat^2*swhat^2)*c[6, dGF] - 2*(1 - 2*swhat^2)^2*(-3 + 2*swhat^2)*c[6, HB] + c[6, HD] - 
            2*(-1 + 2*swhat^2)*(1 + 4*(-1 + cwhat^2)*swhat^2)*c[6, HW])*c[6, HWB] + (1 - 4*cwhat^2*swhat^2 + 16*cwhat^4*swhat^4)*c[6, HWB]^2 + 
          cwhat*swhat*(cwhat*swhat*(4*(1 - 3*cwhat^2*swhat^2)*c[6, dGF]*c[6, HD] + cwhat^2*swhat^2*c[6, HD]^2 + 4*(cwhat^2*swhat^2*c[6, dGF]^2 + c[8, dGF] - 
                4*cwhat^2*swhat^2*c[8, dGF]) + (2 - 8*cwhat^2*swhat^2)*c[8, HD2]) + (2 - 8*cwhat^2*swhat^2)*c[8, HWB])))); 
g2sub[\[Alpha]] := (2*cwhat*MZhat)/vevhat + (cwhat*MZhat*vevhat*((4 - 8*swhat^2)*c[6, HW] + cwhat*(2*cwhat*c[6, dGF] + cwhat*c[6, HD] + 4*swhat*c[6, HWB])))/(-2 + 4*swhat^2) + 
    (1/(16*swhat^2*(-1 + 2*swhat^2)^3))*cwhat*MZhat*vevhat^3*(4*cwhat*swhat*(-2*cwhat^2*(3 + 2*swhat^2)*c[6, dGF] + 6*(1 + swhat^2 - 4*swhat^4 + 4*swhat^6)*c[6, dGF] + 
        (3 - 9*swhat^2 + 12*swhat^4 - 4*swhat^6 + cwhat^2*(-3 + 6*swhat^2))*c[6, HD] - 8*swhat^2*(-1 + 2*swhat^2)*(c[6, HB] - 2*swhat^2*c[6, HB] + 
          (-1 + cwhat^2 + swhat^2)*c[6, HW]))*c[6, HWB] + 4*(3 - swhat^2 - 30*swhat^4 + 16*cwhat^4*swhat^4 + 68*swhat^6 - 40*swhat^8 + cwhat^2*(-3 + 2*swhat^2))*
       c[6, HWB]^2 - swhat^2*(12*cwhat^4*c[6, dGF]^2 - 40*cwhat^4*swhat^2*c[6, dGF]^2 - 16*cwhat^2*c[6, dGF]*c[6, HD] + 12*cwhat^4*c[6, dGF]*c[6, HD] + 
        24*cwhat^4*swhat^2*c[6, dGF]*c[6, HD] + 3*cwhat^4*c[6, HD]^2 - 10*cwhat^4*swhat^2*c[6, HD]^2 - 32*c[6, dGF]*c[6, HW] + 16*cwhat^2*c[6, dGF]*c[6, HW] + 
        192*swhat^2*c[6, dGF]*c[6, HW] - 64*cwhat^2*swhat^2*c[6, dGF]*c[6, HW] - 384*swhat^4*c[6, dGF]*c[6, HW] + 64*cwhat^2*swhat^4*c[6, dGF]*c[6, HW] + 
        256*swhat^6*c[6, dGF]*c[6, HW] + 8*cwhat^2*c[6, HD]*c[6, HW] - 32*cwhat^2*swhat^2*c[6, HD]*c[6, HW] + 32*cwhat^2*swhat^4*c[6, HD]*c[6, HW] - 16*c[6, HW]^2 + 
        96*swhat^2*c[6, HW]^2 - 192*swhat^4*c[6, HW]^2 + 128*swhat^6*c[6, HW]^2 - 16*cwhat^2*c[8, dGF] + 64*cwhat^4*swhat^2*c[8, dGF] - 8*cwhat^2*c[8, HD2] + 
        32*cwhat^4*swhat^2*c[8, HD2] + 16*(-1 + 2*swhat^2)^3*c[8, HW] + 16*(-1 + 2*swhat^2)^3*c[8, HW2] - 48*cwhat*swhat*c[8, HWB] + 32*cwhat^3*swhat*c[8, HWB] + 
        96*cwhat*swhat^3*c[8, HWB] - 64*cwhat*swhat^5*c[8, HWB])); 
elbarsub[\[Alpha]] := elhat; 
gzbarsub[\[Alpha]] := (2*MZhat)/vevhat - MZhat*vevhat*c[6, dGF] + (3/4)*MZhat*vevhat^3*c[6, dGF]^2 - (1/2)*MZhat*vevhat*c[6, HD] - (1/4)*MZhat*vevhat^3*c[6, dGF]*c[6, HD] + 
    (3/16)*MZhat*vevhat^3*c[6, HD]^2 - MZhat*vevhat^3*c[8, dGF] - (1/2)*MZhat*vevhat^3*c[8, HD2]; 
swbarsub[\[Alpha]] := swhat + (cwhat*vevhat^2*(cwhat*swhat*(2*c[6, dGF] + c[6, HD]) + 2*c[6, HWB]))/(4 - 8*swhat^2) + 
    (1/(32*swhat*(-1 + 2*swhat^2)^3))*vevhat^4*(4*cwhat*swhat*(2*(-3 + cwhat^2*(1 + 6*swhat^2))*c[6, dGF] + 2*(1 - 2*swhat^2)^2*(-3 + 2*swhat^2)*c[6, HB] - c[6, HD] + 
        cwhat^2*(1 - 2*swhat^2)*c[6, HD] + 2*(-1 + 2*swhat^2)*(1 + 4*(-1 + cwhat^2)*swhat^2)*c[6, HW])*c[6, HWB] + (-4 - 64*cwhat^4*swhat^4 + cwhat^2*(4 + 8*swhat^2))*
       c[6, HWB]^2 + cwhat*swhat*(cwhat*swhat*(4*(-4 + cwhat^2*(1 + 10*swhat^2))*c[6, dGF]*c[6, HD] + cwhat^2*(1 - 6*swhat^2)*c[6, HD]^2 + 
          4*(-4*c[8, dGF] + cwhat^2*(c[6, dGF]^2 - 6*swhat^2*c[6, dGF]^2 + 16*swhat^2*c[8, dGF])) + 8*(-1 + 4*cwhat^2*swhat^2)*c[8, HD2]) + 
        8*(-1 + 4*cwhat^2*swhat^2)*c[8, HWB])); 
szbarsub[\[Alpha]] := swhat + (vevhat^2*(swhat*(1 + cwhat^2 - 3*swhat^2 + 2*swhat^4)*(2*c[6, dGF] + c[6, HD]) - 4*cwhat*(-1 + swhat^2)*c[6, HWB]))/
     (8*(1 - 3*swhat^2 + 2*swhat^4)) - (1/(128*swhat*(-1 + swhat^2)^2*(-1 + 2*swhat^2)^3))*vevhat^4*
     (8*cwhat*swhat*(2*(6 - 23*swhat^2 + 49*swhat^4 - 52*swhat^6 + 20*swhat^8 + cwhat^2*(-2 + 3*swhat^2 - 10*swhat^4 + 8*swhat^6))*c[6, dGF] + 
        8*(1 - 3*swhat^2 + 2*swhat^4)^2*c[6, HB] + (2 - 7*swhat^2 + 13*swhat^4 - 12*swhat^6 + 4*swhat^8 + cwhat^2*(-2 + 11*swhat^2 - 18*swhat^4 + 8*swhat^6))*c[6, HD] + 
        8*(1 - 3*swhat^2 + 2*swhat^4)*(1 + (-4 + cwhat^2)*swhat^2 + 3*swhat^4)*c[6, HW])*c[6, HWB] - 
      8*(-1 + swhat^2 + 16*cwhat^4*swhat^4*(-1 + swhat^2) + cwhat^2*(3 - 16*swhat^2 + 42*swhat^4 - 44*swhat^6 + 16*swhat^8))*c[6, HWB]^2 + 
swhat*(swhat*(4*((-1 + swhat^2)^2*(-1 + 2*swhat^2)^3 + cwhat^4*(-3 - 10*swhat^2 + 8*swhat^4) + 4*cwhat^2*(4 - 15*swhat^2 + 31*swhat^4 - 32*swhat^6 + 12*swhat^8))*
           c[6, dGF]*c[6, HD] + (-4*cwhat^2*swhat^2*(1 - 2*swhat^2)^2*(-1 + swhat^2) + (-1 + swhat^2)^2*(-1 + 2*swhat^2)^3 + cwhat^4*(-3 + 22*swhat^2 - 24*swhat^4))*
           c[6, HD]^2 + 4*((-4*cwhat^2*swhat^2*(1 - 2*swhat^2)^2*(-1 + swhat^2) + (-1 + swhat^2)^2*(-1 + 2*swhat^2)^3 + cwhat^4*(-3 + 22*swhat^2 - 24*swhat^4))*
             c[6, dGF]^2 + 16*cwhat^2*(-1 + swhat^2)*(-1 + (3 + 2*cwhat^2)*swhat^2 - 6*swhat^4 + 4*swhat^6)*c[8, dGF] + 8*cwhat^2*(-1 + swhat^2)*
             (-1 + (3 + 2*cwhat^2)*swhat^2 - 6*swhat^4 + 4*swhat^6)*c[8, HD2])) + 32*cwhat*(-1 + swhat^2)*(-1 + (3 + 2*cwhat^2)*swhat^2 - 6*swhat^4 + 4*swhat^6)*
         c[8, HWB])); 
mwbarsub[\[Alpha]] := cwhat*MZhat + (cwhat*MZhat*vevhat^2*(2*(-1 + cwhat^2 + 2*swhat^2)*c[6, dGF] + cwhat^2*c[6, HD] + 4*cwhat*swhat*c[6, HWB]))/(-4 + 8*swhat^2) + 
    (1/(32*swhat^2*(-1 + 2*swhat^2)^3))*cwhat*MZhat*vevhat^4*(4*cwhat*swhat*(2*(3 + 5*swhat^2 - 20*swhat^4 + 20*swhat^6 - cwhat^2*(3 + 2*swhat^2))*c[6, dGF] + 
        (3 - 9*swhat^2 + 12*swhat^4 - 4*swhat^6 + cwhat^2*(-3 + 6*swhat^2))*c[6, HD] + 8*swhat^2*(-1 + 2*swhat^2)*((-1 + 2*swhat^2)*c[6, HB] + 
          (-cwhat^2 + swhat^2)*c[6, HW]))*c[6, HWB] + 4*(3 - swhat^2 - 30*swhat^4 + 16*cwhat^4*swhat^4 + 68*swhat^6 - 40*swhat^8 + cwhat^2*(-3 + 2*swhat^2))*
       c[6, HWB]^2 + swhat^2*(4*c[6, dGF]^2 + 8*cwhat^2*c[6, dGF]^2 - 12*cwhat^4*c[6, dGF]^2 - 24*swhat^2*c[6, dGF]^2 - 32*cwhat^2*swhat^2*c[6, dGF]^2 + 
        40*cwhat^4*swhat^2*c[6, dGF]^2 + 48*swhat^4*c[6, dGF]^2 + 32*cwhat^2*swhat^4*c[6, dGF]^2 - 32*swhat^6*c[6, dGF]^2 + 20*cwhat^2*c[6, dGF]*c[6, HD] - 
        12*cwhat^4*c[6, dGF]*c[6, HD] - 16*cwhat^2*swhat^2*c[6, dGF]*c[6, HD] - 24*cwhat^4*swhat^2*c[6, dGF]*c[6, HD] + 16*cwhat^2*swhat^4*c[6, dGF]*c[6, HD] - 
        3*cwhat^4*c[6, HD]^2 + 10*cwhat^4*swhat^2*c[6, HD]^2 - 16*c[8, dGF] + 16*cwhat^2*c[8, dGF] + 96*swhat^2*c[8, dGF] - 64*cwhat^4*swhat^2*c[8, dGF] - 
        192*swhat^4*c[8, dGF] + 128*swhat^6*c[8, dGF] + 8*cwhat^2*c[8, HD2] - 32*cwhat^4*swhat^2*c[8, HD2] - 16*(-1 + 2*swhat^2)^3*c[8, HW2] + 48*cwhat*swhat*c[8, HWB] - 
        32*cwhat^3*swhat*c[8, HWB] - 96*cwhat*swhat^3*c[8, HWB] + 64*cwhat*swhat^5*c[8, HWB])); 


(*mw scheme*)
g1sub[mw] := (2*MWhat*Sqrt[-MWhat^2 + MZhat^2])/(Sqrt[MWhat^2]*vevhat) + 
(vevhat*((MWhat^2*(2*MWhat^2*c[6, dGF] - 2*MZhat^2*c[6, dGF] + 4*(MWhat^2 - MZhat^2)*c[6, HB] - MZhat^2*c[6, HD] + 6*MWhat^2*c[6, HW] - 8*MZhat^2*c[6, HW]))/
        Sqrt[-MWhat^2 + MZhat^2] - 2*(MWhat*MZhat^2 + Sqrt[MWhat^2]*(2*MWhat^2 - MZhat^2))*c[6, HWB]))/(2*MWhat*Sqrt[MWhat^2]) + 
    (1/(16*(MWhat^2)^(3/2)))*vevhat^3*((-(1/(MWhat^2 - MZhat^2)))*4*MZhat^2*(MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*(c[6, dGF] + 2*c[6, HB] + 3*c[6, HW]) + 
        2*Sqrt[MWhat^2]*(MWhat^2 - MZhat^2)*c[6, HWB])*(MWhat*c[6, HD] + 2*MWhat*c[6, HW] + 2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HWB]) - 
      4*MWhat*(-3*MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, dGF]^2 + 4*MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, dGF]*c[6, HB] + 4*MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HB]^2 + 
        6*MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*(c[6, dGF] - 2*c[6, HB])*c[6, HW] + 3*MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HW]^2 + 4*(MWhat^2)^(3/2)*c[6, dGF]*c[6, HWB] - 
        2*Sqrt[MWhat^2]*MZhat^2*c[6, dGF]*c[6, HWB] + 2*Sqrt[MWhat^2]*MZhat^2*c[6, HB]*c[6, HWB] + 4*(MWhat^2)^(3/2)*c[6, HW]*c[6, HWB] + 
        8*MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HWB]^2 - 2*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HWB]^2 + 4*MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[8, dGF] + 
        4*MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[8, HB] + 6*MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[8, HW] + 4*MWhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[8, HW2] + 
        2*Sqrt[MWhat^2]*(2*MWhat^2 - MZhat^2)*c[8, HWB]) + (1/(-MWhat^2 + MZhat^2)^(3/2))*MWhat*MZhat^2*(8*MWhat^4*c[6, dGF]*c[6, HD] - 
        8*MWhat^2*MZhat^2*c[6, dGF]*c[6, HD] - 4*MWhat^4*c[6, HD]^2 + 3*MWhat^2*MZhat^2*c[6, HD]^2 + 16*MWhat^4*c[6, dGF]*c[6, HW] - 16*MWhat^2*MZhat^2*c[6, dGF]*c[6, HW] - 
        8*MWhat^4*c[6, HD]*c[6, HW] + 4*MWhat^2*MZhat^2*c[6, HD]*c[6, HW] + 8*MWhat^4*c[6, HW]^2 - 12*MWhat^2*MZhat^2*c[6, HW]^2 + 
        16*MWhat^3*Sqrt[-MWhat^2 + MZhat^2]*c[6, dGF]*c[6, HWB] - 16*MWhat*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, dGF]*c[6, HWB] - 
        40*MWhat^3*Sqrt[-MWhat^2 + MZhat^2]*c[6, HB]*c[6, HWB] + 40*MWhat*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HB]*c[6, HWB] - 
        8*MWhat^3*Sqrt[-MWhat^2 + MZhat^2]*c[6, HD]*c[6, HWB] + 8*MWhat*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HD]*c[6, HWB] - 
        8*MWhat^3*Sqrt[-MWhat^2 + MZhat^2]*c[6, HW]*c[6, HWB] + 8*MWhat*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HW]*c[6, HWB] + 8*MWhat^4*c[6, HWB]^2 - 
        16*MWhat^2*MZhat^2*c[6, HWB]^2 + 8*MZhat^4*c[6, HWB]^2 + 8*(MWhat^4 - MWhat^2*MZhat^2)*c[8, HD2] + 8*(MWhat^4 - MWhat^2*MZhat^2)*c[8, HW] + 
        16*MWhat^4*c[8, HW2] - 16*MWhat^2*MZhat^2*c[8, HW2] + 8*MWhat^3*Sqrt[-MWhat^2 + MZhat^2]*c[8, HWB] - 8*MWhat*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[8, HWB])); 
g2sub[mw] := (2*MWhat)/vevhat - MWhat*vevhat*c[6, dGF] + (3/4)*MWhat*vevhat^3*c[6, dGF]^2 - MWhat*vevhat*c[6, HW] - (1/2)*MWhat*vevhat^3*c[6, dGF]*c[6, HW] - 
    (3/4)*MWhat*vevhat^3*c[6, HW]^2 - MWhat*vevhat^3*c[8, dGF] - (1/2)*MWhat*vevhat^3*c[8, HW]; 
elbarsub[mw] := (2*MWhat*Sqrt[1 - MWhat^2/MZhat^2])/vevhat + (MWhat*vevhat*((-Sqrt[-MWhat^2 + MZhat^2])*c[6, dGF] + MWhat*c[6, HWB]))/MZhat + 
    (1/4)*MWhat*vevhat*((2*MWhat*(-2 + vevhat^2*c[6, dGF] + vevhat^2*c[6, HB] - vevhat^2*c[6, HW])*c[6, HWB])/MZhat + 3*Sqrt[1 - MWhat^2/MZhat^2]*vevhat^2*c[6, HWB]^2 + 
      (1/(MZhat*Sqrt[-MWhat^2 + MZhat^2]))*(-2*MWhat^2*c[6, HD] - 4*MWhat^2*c[6, HW] + vevhat^2*(-3*MWhat^2*c[6, dGF]^2 + 3*MZhat^2*c[6, dGF]^2 + 4*MWhat^2*c[8, dGF] - 
          4*MZhat^2*c[8, dGF] - 4*MWhat^2*c[8, HW2] + 4*MZhat^2*c[8, HW2] + 2*MWhat*Sqrt[-MWhat^2 + MZhat^2]*c[8, HWB]))); 
gzbarsub[mw] := (2*MZhat)/vevhat - MZhat*vevhat*c[6, dGF] + (3/4)*MZhat*vevhat^3*c[6, dGF]^2 - (1/2)*MZhat*vevhat*c[6, HD] - (1/4)*MZhat*vevhat^3*c[6, dGF]*c[6, HD] + 
    (3/16)*MZhat*vevhat^3*c[6, HD]^2 - MZhat*vevhat^3*c[8, dGF] - (1/2)*MZhat*vevhat^3*c[8, HD2]; 
swbarsub[mw] := Sqrt[1 - MWhat^2/MZhat^2] - (MWhat*vevhat^2*(MWhat*c[6, HD] + 2*MWhat*c[6, HW] + 2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HWB]))/(4*MZhat*Sqrt[-MWhat^2 + MZhat^2]) - 
    (1/(32*MZhat*(-MWhat^2 + MZhat^2)^(3/2)))*vevhat^4*(-8*MWhat^4*c[6, dGF]*c[6, HD] + 8*MWhat^2*MZhat^2*c[6, dGF]*c[6, HD] + MWhat^4*c[6, HD]^2 - 
      16*MWhat^4*c[6, dGF]*c[6, HW] + 16*MWhat^2*MZhat^2*c[6, dGF]*c[6, HW] - 4*MWhat^4*c[6, HD]*c[6, HW] + 8*MWhat^2*MZhat^2*c[6, HD]*c[6, HW] - 20*MWhat^4*c[6, HW]^2 + 
      24*MWhat^2*MZhat^2*c[6, HW]^2 - 16*MWhat^3*Sqrt[-MWhat^2 + MZhat^2]*c[6, dGF]*c[6, HWB] + 16*MWhat*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, dGF]*c[6, HWB] + 
      40*MWhat^3*Sqrt[-MWhat^2 + MZhat^2]*c[6, HB]*c[6, HWB] - 40*MWhat*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HB]*c[6, HWB] - 
      4*MWhat^3*Sqrt[-MWhat^2 + MZhat^2]*c[6, HD]*c[6, HWB] + 4*MWhat*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HD]*c[6, HWB] - 
      16*MWhat^3*Sqrt[-MWhat^2 + MZhat^2]*c[6, HW]*c[6, HWB] + 16*MWhat*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HW]*c[6, HWB] + 4*MWhat^4*c[6, HWB]^2 - 
      8*MWhat^2*MZhat^2*c[6, HWB]^2 + 4*MZhat^4*c[6, HWB]^2 - 8*MWhat^4*c[8, HD2] + 8*MWhat^2*MZhat^2*c[8, HD2] - 8*MWhat^4*c[8, HW] + 8*MWhat^2*MZhat^2*c[8, HW] - 
      16*MWhat^4*c[8, HW2] + 16*MWhat^2*MZhat^2*c[8, HW2] - 8*MWhat^3*Sqrt[-MWhat^2 + MZhat^2]*c[8, HWB] + 8*MWhat*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[8, HWB]); 
szbarsub[mw] := Sqrt[1 - MWhat^2/MZhat^2] - (vevhat^2*(MWhat^2*c[6, HD] + (MWhat^2 + MZhat^2)*c[6, HW]))/(4*MZhat*Sqrt[-MWhat^2 + MZhat^2]) - 
    (1/(64*MWhat*(MWhat^2 - MZhat^2)^2))*Sqrt[1 - MWhat^2/MZhat^2]*vevhat^4*(-12*MWhat^5*c[6, dGF]*c[6, HD] + 12*MWhat^3*MZhat^2*c[6, dGF]*c[6, HD] + MWhat^5*c[6, HD]^2 + 
      2*MWhat^3*MZhat^2*c[6, HD]^2 - 8*MWhat^5*c[6, dGF]*c[6, HW] - 8*MWhat^3*MZhat^2*c[6, dGF]*c[6, HW] + 16*MWhat*MZhat^4*c[6, dGF]*c[6, HW] + 
      12*MWhat^3*MZhat^2*c[6, HD]*c[6, HW] + 2*MWhat^5*c[6, HW]^2 - 4*MWhat^3*MZhat^2*c[6, HW]^2 + 14*MWhat*MZhat^4*c[6, HW]^2 + 
      8*MWhat^4*Sqrt[-MWhat^2 + MZhat^2]*c[6, dGF]*c[6, HWB] - 8*MWhat^2*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, dGF]*c[6, HWB] + 
      8*MWhat^4*Sqrt[-MWhat^2 + MZhat^2]*c[6, HB]*c[6, HWB] + 40*MWhat^2*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HB]*c[6, HWB] - 
      48*MZhat^4*Sqrt[-MWhat^2 + MZhat^2]*c[6, HB]*c[6, HWB] + 8*MWhat^2*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HD]*c[6, HWB] - 
      8*MWhat^4*Sqrt[-MWhat^2 + MZhat^2]*c[6, HW]*c[6, HWB] + 40*MWhat^2*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[6, HW]*c[6, HWB] - 
      16*MZhat^4*Sqrt[-MWhat^2 + MZhat^2]*c[6, HW]*c[6, HWB] - 12*MWhat^5*c[6, HWB]^2 + 16*MWhat^3*MZhat^2*c[6, HWB]^2 - 4*MWhat*MZhat^4*c[6, HWB]^2 - 
      8*MWhat^5*c[8, HD2] + 8*MWhat^3*MZhat^2*c[8, HD2] - 8*MWhat^3*MZhat^2*c[8, HW] + 8*MWhat*MZhat^4*c[8, HW] - 16*MWhat^5*c[8, HW2] + 16*MWhat^3*MZhat^2*c[8, HW2] + 
      8*MWhat^4*Sqrt[-MWhat^2 + MZhat^2]*c[8, HWB] - 8*MWhat^2*MZhat^2*Sqrt[-MWhat^2 + MZhat^2]*c[8, HWB]); 
mwbarsub[mw] := MWhat; 






(************************)
(* Z effective vertices *)
(************************)

Clear[scheme]
cHZZ1:=WilsonSeries[gzbarsub[scheme]^2/2 sqhinv44 (h33 vev/2+dh33 vev^2/4)/.vev->vevsub]
cHZZ2:=WilsonSeries[-sqhinv44/4 gzbarsub[scheme]^2(dg33 Sqrt[1-szbarsub[scheme]^2]^4/g2sub[scheme]^4-2 dg34 Sqrt[1-szbarsub[scheme]^2]^2szbarsub[scheme]^2/g1sub[scheme]/g2sub[scheme]+dg44 szbarsub[scheme]^4/g1sub[scheme]^2)/.vev->vevsub]
cHZZ3:=WilsonSeries[sqhinv44 gzbarsub[scheme]^2vev(k334 Sqrt[1-szbarsub[scheme]^2]^2/g2sub[scheme]-k434 szbarsub[scheme]^2/g1sub[scheme] )/.vev->vevsub]
cHAZ2:=WilsonSeries[-sqhinv44 elbarsub[scheme]gzbarsub[scheme](dg33 Sqrt[1-szbarsub[scheme]^2]^2/g2sub[scheme]^2+dg34 (Sqrt[1-szbarsub[scheme]^2]^2-szbarsub[scheme]^2)/g1sub[scheme]/g2sub[scheme]-dg44 szbarsub[scheme]^2/g1sub[scheme]^2)/.vev->vevsub]
cHAZ3:=WilsonSeries[-sqhinv44 gzbarsub[scheme]elbarsub[scheme]vev(k334/g2sub[scheme]-k434/g1sub[scheme])/.vev->vevsub]
gLZ[psi_]:=WilsonSeries[gzbarsub[scheme]/2((2szbarsub[scheme]^2 Qpsi[psi]-\[Sigma]3[psi])+\[Sigma]3[psi]LLH33[ToDoublet[psi]]vev+LLH34[ToDoublet[psi]]vev)/.vev->vevsub]
gRZ[psi_]:=WilsonSeries[gzbarsub[scheme]/2((2szbarsub[scheme]^2 Qpsi[psi]-0)+LRH34[psi]vev)/.vev->vevsub]
gLhZ[psi_]:=WilsonSeries[gzbarsub[scheme]/2 sqhinv44(\[Sigma]3[psi]LLH33[ToDoublet[psi]]+LLH34[ToDoublet[psi]]+\[Sigma]3[psi]dLLH33[ToDoublet[psi]]vev+dLLH34[ToDoublet[psi]]vev)/.vev->vevsub]
gRhZ[psi_]:=WilsonSeries[gzbarsub[scheme]/2 sqhinv44(LRH34[psi]+dLRH34[psi]vev)/.vev->vevsub]

gLhZ4[psi_]:=WilsonSeries[-swbarsub[scheme]vev(c[8,ToExpression[ToString[ToDoublet[psi]]<>"2BH2D1"]]+\[Sigma]3[psi]c[8,ToExpression[ToString[ToDoublet[psi]]<>"2BH2D3"]])+
-Sqrt[1-swbarsub[scheme]^2]vev(c[8,ToExpression[ToString[ToDoublet[psi]]<>"2WH2D1"]]-\[Sigma]3[psi]c[8,ToExpression[ToString[ToDoublet[psi]]<>"2WH2D3"]])+
-elbarsub[scheme]vev/2/swbarsub[scheme]/Sqrt[1-swbarsub[scheme]^2](c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D31"]]-\[Sigma]3[psi]c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D33"]])/.vev->vevsub]
gRhZ4[psi_]:=WilsonSeries[-swbarsub[scheme]vev(c[8,ToExpression[ToString[psi]<>"2BH2D1"]])+
-Sqrt[1-swbarsub[scheme]^2]vev(c[8,ToExpression[ToString[psi]<>"2WH2D1"]])+
-elbarsub[scheme]vev/2/swbarsub[scheme]/Sqrt[1-swbarsub[scheme]^2](c[8,ToExpression[ToString[psi]<>"2H2D31"]])/.vev->vevsub]
gLhZ5[psi_]:=WilsonSeries[swbarsub[scheme]vev(c[8,ToExpression[ToString[ToDoublet[psi]]<>"2BH2D1"]]+\[Sigma]3[psi]c[8,ToExpression[ToString[ToDoublet[psi]]<>"2BH2D3"]])+
+Sqrt[1-swbarsub[scheme]^2]vev(c[8,ToExpression[ToString[ToDoublet[psi]]<>"2WH2D1"]]-\[Sigma]3[psi]c[8,ToExpression[ToString[ToDoublet[psi]]<>"2WH2D3"]])+
-elbarsub[scheme]vev/2/swbarsub[scheme]/Sqrt[1-swbarsub[scheme]^2](c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D31"]]-\[Sigma]3[psi]c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D33"]])/.vev->vevsub]
gRhZ5[psi_]:=WilsonSeries[swbarsub[scheme]vev(c[8,ToExpression[ToString[psi]<>"2BH2D1"]])+
+Sqrt[1-swbarsub[scheme]^2]vev(c[8,ToExpression[ToString[psi]<>"2WH2D1"]])+
-elbarsub[scheme]vev/2/swbarsub[scheme]/Sqrt[1-swbarsub[scheme]^2](c[8,ToExpression[ToString[psi]<>"2H2D31"]])/.vev->vevsub]
gLhZ7[psi_]:=WilsonSeries[elbarsub[scheme]vev/swbarsub[scheme]/Sqrt[1-swbarsub[scheme]^2](c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D31"]]-\[Sigma]3[psi]c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D33"]])/.vev->vevsub]
gRhZ7[psi_]:=WilsonSeries[elbarsub[scheme]vev/swbarsub[scheme]/Sqrt[1-swbarsub[scheme]^2](c[8,ToExpression[ToString[psi]<>"2H2D31"]])/.vev->vevsub]



(************************)
(* W effective vertices *)
(************************)


cHWW1:=WilsonSeries[sqhinv44 sqginv11^2 g2sub[scheme]^2(dh11 vev^2/4+h11 vev/2)/.vev->vevsub]
cHWW2:=WilsonSeries[-sqhinv44 sqginv11 dg11/.vev->vevsub]
cHWW3:=WilsonSeries[g2sub[scheme]sqginv11 sqhinv44 sqginv11 vev( k242-k142)/.vev->vevsub]
cHWW4:=WilsonSeries[g2sub[scheme]sqginv11 sqhinv44 sqginv11 vev( k242+k142)/.vev->vevsub]
gLW[psi_]:=WilsonSeries[-g2sub[scheme]sqginv11/Sqrt[2](1-vev LLH11[ToDoublet[psi]]+Iunit vev LLH12[ToDoublet[psi]])/.vev->vevsub]
gRW[psi_]:=WilsonSeries[If[psi===u||psi===d,g2sub[scheme]sqginv11/Sqrt[2]Lud,0]/.vev->vevsub]
gLhW[psi_]:=WilsonSeries[g2sub[scheme]sqginv11 sqhinv44/Sqrt[2](vev dLLH11[ToDoublet[psi]]-Iunit vev dLLH12[ToDoublet[psi]]+LLH11[ToDoublet[psi]]-Iunit LLH12[ToDoublet[psi]])/.vev->vevsub]
gRhW[psi_]:=WilsonSeries[If[psi===u||psi===d,g2sub[scheme]sqginv11 sqhinv44/Sqrt[2](vev dLud+Lud),0]/.vev->vevsub]
gLhW2[pm_,psi_]:=WilsonSeries[-pm*elbarsub[scheme]vev/Sqrt[2]/swbarsub[scheme]*c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D34"]]/.vev->vevsub]
gLhW3[pm_,psi_]:=WilsonSeries[pm*elbarsub[scheme]vev/Sqrt[2]/swbarsub[scheme]*c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D34"]]/.vev->vevsub]
gLhW4[pm_,psi_]:=WilsonSeries[Sqrt[2]vev(c[8,ToExpression[ToString[ToDoublet[psi]]<>"2WH2D13"]]+pm Iunit c[8,ToExpression[ToString[ToDoublet[psi]]<>"2WH2D15"]])+elbarsub[scheme]vev/Sqrt[2]/swbarsub[scheme]*c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D33"]]/.vev->vevsub]
gLhW5[pm_,psi_]:=WilsonSeries[-Sqrt[2]vev(c[8,ToExpression[ToString[ToDoublet[psi]]<>"2WH2D13"]]+pm Iunit c[8,ToExpression[ToString[ToDoublet[psi]]<>"2WH2D15"]])+elbarsub[scheme]vev/Sqrt[2]/swbarsub[scheme]*c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D33"]]/.vev->vevsub]
gLhW6[pm_,psi_]:=WilsonSeries[pm*elbarsub[scheme]vev/Sqrt[2]/swbarsub[scheme]*c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D34"]]/.vev->vevsub]
gLhW7[pm_,psi_]:=WilsonSeries[-Sqrt[2]elbarsub[scheme]vev/swbarsub[scheme]*c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D33"]]/.vev->vevsub]
gLhW8[pm_,psi_]:=WilsonSeries[-pm*elbarsub[scheme]vev/Sqrt[2]/swbarsub[scheme]*c[8,ToExpression[ToString[ToDoublet[psi]]<>"2H2D34"]]/.vev->vevsub]





(******************)
(* Z and W widths *)
(******************)


\[CapitalGamma]Z\[Psi]\[Psi][psi_]:=WilsonSeries[Nc[psi]/24/Pi*MZhat*(gLZ[psi]^2+gRZ[psi]^2)]
\[CapitalGamma]Z:=2*\[CapitalGamma]Z\[Psi]\[Psi][u]+3*\[CapitalGamma]Z\[Psi]\[Psi][d]+3*\[CapitalGamma]Z\[Psi]\[Psi][e]+3*\[CapitalGamma]Z\[Psi]\[Psi][\[Nu]];
d\[CapitalGamma]Z=WilsonSeries[Simplify[\[CapitalGamma]Z-WilsonSeries4[\[CapitalGamma]Z]]];

\[CapitalGamma]W\[Psi]\[Psi][psi_]:=WilsonSeries[Nc[psi]/24/Pi*mwbarsub[scheme]*(AbsIunitsq[-g2sub[scheme]sqginv11/Sqrt[2](1-vev LLH11[ToDoublet[psi]]+Iunit LLH12[ToDoublet[psi]])]+If[psi===u||psi===d,(-g2sub[scheme]sqginv11/Sqrt[2]vev Lud)^2,0])/.vev->vevsub]
\[CapitalGamma]W:=2*\[CapitalGamma]W\[Psi]\[Psi][u]+3*\[CapitalGamma]W\[Psi]\[Psi][e]
d\[CapitalGamma]W=WilsonSeries[Simplify[\[CapitalGamma]W-WilsonSeries4[\[CapitalGamma]W]]];

dmwbar[scheme_]:=mwbarsub[scheme]-WilsonSeries4[mwbarsub[scheme]]





(**)
(* Full contribution tables *)
(**)

SMinv=IdentityMatrix[4];
(* note the W coupling is to ud, so gLW[psi]->gLW[u]=gLW[d] in terms of the predefined couplings*)
CCtab[\[Alpha]]={
{Hold[cHWW1^2 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]Nc[u]],{5.74*^-4,5.766*^-5,3.359*^-4,6.368*^-5}},
{Hold[cHWW2^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]Nc[u]],SMinv.{6.331*10^5,4.548*10^4,3.409*10^5,5.211*^4}},
{Hold[cHWW1*cHWW2 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]Nc[u]],SMinv.{27.26,2.605,15.82,2.899}},
{Hold[cHWW1 cHWW3 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]Nc[u]],SMinv.{19.94,1.869,-54.41,-8.461}},
{Hold[cHWW1 cHWW4 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]Nc[u]],SMinv.{-100.5,-7.403,11.49,2.079}},
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gRW[u]]Nc[u]],{5.74*^-4,5.766*^-5,3.359*^-4,6.368*^-5}},
(*7*)
{Hold[AbsIunitsq[gLW[e]]AbsIunitsq[gLhW[u]]],SMinv.{2.66*^7,7.354*^5,1.007*^7,9.617*^5}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ReIunit[gLhW[u]gLW[u]]],SMinv.{60.33,4.638,32.94,5.275}},
{Hold[cHWW2 AbsIunitsq[gLW[e]]ReIunit[gLhW[u]gLW[u]]],{1.68,1.16,1.54,1.21}*vevhat^2(*requires vev^2 manually*)},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ReIunit[gLhW4[pm,u]gLW[u]]],SMinv.{1.086*^7,3.314*^5,4.763*^6,4.389*^5}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ReIunit[gLhW5[pm,u]gLW[u]]],SMinv.{9.549*^6,2.41*^5,4.072*^6,3.357*^5}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ImIunit[gLhW[u]gLW[u]]],SMinv.{9.23*^-2,9.26*^-3,-5.404*^-2,-1.025*^-2}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ImIunit[gLhW4[pm,u]gLW[u]]],SMinv.{4124,299.7,-2226,-343.8}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ImIunit[gLhW5[pm,u]gLW[u]]],SMinv.{-2527,-150,1303,176.3}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]gLhW2[pm,u]gLW[u]],SMinv.{-5.916*^6,-2.022*^5,2.640*^6,2.607*^5}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]gLhW3[pm,u]gLW[u]],SMinv.{-5.903*^6,-2.02*^5,-2.639*^6,-2.605*^5}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]gLhW6[pm,u]gLW[u]],SMinv.{4.776*^6,1.205*^5,2.03*^6,1.674*^5}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]gLhW7[pm,u]gLW[u]],SMinv.{-9.522*^6,-2.41*^5,-4.061*^6,-3.352*^5}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]gLhW8[pm,u]gLW[u]],SMinv.{4.765*^6,1.205*^5,2.028*^6,1.673*^5}},
(*20*)
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]d\[CapitalGamma]W],SMinv.{-2.891*^-4,-2.902*^-5,-1.69*^-4,-3.211*^-5}},
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]d\[CapitalGamma]W^2],SMinv.{1.438*^-4,1.443*^-5,8.408*^-5,1.595*^-5}},
{Hold[cHWW1 cHWW2 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]d\[CapitalGamma]W],SMinv.{-13.7,-1.312,-7.933,-1.459}},
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]dmwbar[scheme]],SMinv.{-7.524*^-6,-9.13*^-7,-4.567*^-6,-9.905*^-7}},
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]dmwbar[scheme]d\[CapitalGamma]W],SMinv.{3.829*^-6,4.658*^-7,2.329*^-6,5.049*^-7}},
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]dmwbar[scheme]^2],SMinv.{6.775*^-8,8.452*^-9,3.827*^-8,8.629*^-9}},
{Hold[cHWW1 cHWW2 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]dmwbar[scheme]],SMinv.{0.1145,.00298,0.05651,.004312}},
(*27*)
{Hold[cHWW1 AbsIunitsq[gLW[e]]ReIunit[gLhW[u]gLW[u]]dmwbar[scheme]],SMinv.{-.5817,-.05204,-.3249,-.058}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ReIunit[gLhW[u]gLW[u]]d\[CapitalGamma]W],SMinv.{-30.32,-2.333,-16.55,-2.65}}
};

SMCCmw:={{5.60*^-4,0,0,0},{0,5.6*^-5,0,0},{0,0,3.28*^-4,0},{0,0,0,0.62*^-5}};
SMCCmw:={{5.60*^-4,0,0,0},{0,5.6*^-5,0,0},{0,0,3.28*^-4,0},{0,0,0,0.62*^-5}};
CCtab[mw]={
{Hold[cHWW1^2 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]Nc[u]],{5.60*^-4,5.6*^-5,3.28*^-4,0.62*^-5}},
{Hold[cHWW2^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]Nc[u]vevhat^4],SMCCmw.{0.30,0.22,0.28,0.23}},
{Hold[cHWW1*cHWW2 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]Nc[u]vevhat^2],SMCCmw.{0.79,0.75,0.78,0.76}},
{Hold[cHWW1 cHWW3 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]Nc[u]vevhat^2],SMCCmw.{0.58,0.54,-2.67,-2.12}},
{Hold[cHWW1 cHWW4 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]Nc[u]vevhat^2],SMCCmw.{-2.9,-2.1,0.57,0.54}},
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gRW[u]]Nc[u]],SMCCmw.{5.6,0.56,3.28,0.62}},
(*7*)
{Hold[AbsIunitsq[gLW[e]]AbsIunitsq[gLhW[u]]]vevhat^4,SMCCmw.{10.79,3.48,8.17,4.12}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ReIunit[gLhW[u]gLW[u]]vevhat^2],SMCCmw.{1.74,1.33,1.62,1.37}},
{Hold[cHWW2 AbsIunitsq[gLW[e]]ReIunit[gLhW[u]gLW[u]]vevhat^2],SMCCmw.{1.66,1.14,1.51,1.19}*vevhat^2(*requires vev^2 manually*)},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ReIunit[gLhW4[pm,u]gLW[u]]vevhat^4],SMCCmw.{5.17,1.57,3.87,1.88}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ReIunit[gLhW5[pm,u]gLW[u]]vevhat^4],SMCCmw.{4.53,1.14,3.30,1.43}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ImIunit[gLhW[u]gLW[u]]vevhat^2],SMCCmw.{-2.72,-2.72,-2.72,-2.72}*10^-3},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ImIunit[gLhW4[pm,u]gLW[u]]vevhat^4],SMCCmw.{-2.01,-1.46,-1.85,-1.51}*10^-3},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ImIunit[gLhW5[pm,u]gLW[u]]vevhat^4],SMCCmw.{-1.22,-0.72,-1.07,-0.76}*10^-3},
{Hold[cHWW1 AbsIunitsq[gLW[e]]gLhW2[pm,u]gLW[u]vevhat^4],SMCCmw.{-2.81,-0.95,-2.15,-1.12}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]gLhW3[pm,u]gLW[u]vevhat^4],SMCCmw.{-2.81,-0.95,-2.15,-1.12}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]gLhW6[pm,u]gLW[u]vevhat^4],SMCCmw.{2.27,0.57,1.65,0.72}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]gLhW7[pm,u]gLW[u]vevhat^4],SMCCmw.{-4.53,-1.14,-3.30,-1.43}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]gLhW8[pm,u]gLW[u]vevhat^4],SMCCmw.{2.27,0.57,1.65,0.72}},
(*20*)
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]d\[CapitalGamma]W],SMCCmw.{-0.49,-0.49,-0.49,-0.49}},
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]d\[CapitalGamma]W^2],SMCCmw.{0.24,0.24,0.24,0.24}},
{Hold[cHWW1 cHWW2 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]d\[CapitalGamma]W vevhat^2],SMCCmw.{-0.39,-0.37,-0.38,-0.37}},
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]dmwbar[scheme]],SMCCmw.{0,0,0,0}},
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]dmwbar[scheme]d\[CapitalGamma]W],SMCCmw.{0,0,0,0}},
{Hold[cHWW1^2AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]dmwbar[scheme]^2],SMCCmw.{0,0,0,0}},
{Hold[cHWW1 cHWW2 AbsIunitsq[gLW[e]]AbsIunitsq[gLW[u]]dmwbar[scheme]],SMCCmw.{0,0,0,0}},
(*27*)
{Hold[cHWW1 AbsIunitsq[gLW[e]]ReIunit[gLhW[u]gLW[u]]dmwbar[scheme]],SMCCmw.{0,0,0,0}},
{Hold[cHWW1 AbsIunitsq[gLW[e]]ReIunit[gLhW[u]gLW[u]]d\[CapitalGamma]W vevhat^2],SMCCmw.{-0.86,-0.66,-0.80,-0.67}}
};



NCSM={{2.555*10^-4,0,0,0,0},{0,3.859*10^-4,0,0,0},{0,0,5.591*10^-5,0,0},{0,0,0,3.111*10^-5,0},{0,0,0,0,1.223*10^-5}};
SMinv=IdentityMatrix[5](*Inverse[NCSM]*);
NCtab[\[Alpha]]={
{Hold[cHZZ1^2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]],{NCSM[[1,1]],NCSM[[2,2]],NCSM[[3,3]],NCSM[[4,4]],NCSM[[5,5]]}},
{Hold[cHZZ1^2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]],{NCSM[[1,1]],NCSM[[2,2]],NCSM[[3,3]],NCSM[[4,4]],NCSM[[5,5]]}},
{Hold[cHZZ1^2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]],{NCSM[[1,1]],NCSM[[2,2]],NCSM[[3,3]],NCSM[[4,4]],NCSM[[5,5]]}},
{Hold[cHZZ1^2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]],{NCSM[[1,1]],NCSM[[2,2]],NCSM[[3,3]],NCSM[[4,4]],NCSM[[5,5]]}},
(*5*)
{Hold[cHZZ1*cHZZ2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]],SMinv.{14.43,21.95,3.047,1.679,0.6555}},
{Hold[cHZZ1*cHZZ2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]],SMinv.{14.43,21.95,3.047,1.679,0.6555}},
{Hold[cHZZ1*cHZZ2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]],SMinv.{14.43,21.95,3.047,1.679,0.6555}},
{Hold[cHZZ1*cHZZ2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]],SMinv.{14.43,21.95,3.047,1.679,0.6555}},
(*9*)
{Hold[cHZZ1*cHZZ3*gLZ[e]^2*gLZ[psi]^2*Nc[psi]],SMinv.{32.85,52.02,5.605,2.896,1.101}},
{Hold[cHZZ1*cHZZ3*gLZ[e]^2*gRZ[psi]^2*Nc[psi]],SMinv.{32.85,52.02,5.605,2.896,1.101}},
{Hold[cHZZ1*cHZZ3*gRZ[e]^2*gLZ[psi]^2*Nc[psi]],SMinv.{32.85,52.02,5.605,2.896,1.101}},
{Hold[cHZZ1*cHZZ3*gRZ[e]^2*gRZ[psi]^2*Nc[psi]],SMinv.{32.85,52.02,5.605,2.896,1.101}},
(*13*)
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-13.08,-19.88,-2.738,-1.502,-0.5857}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-13.08,-19.88,-2.738,-1.502,-0.5857}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-13.08,-19.88,-2.738,-1.502,-0.5857}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-13.08,-19.88,-2.738,-1.502,-0.5857}},
(*17*)
{Hold[cHAZ3*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-40.08,-63.17,-7.113,-3.708,-1.422}},
{Hold[cHAZ3*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-40.08,-63.17,-7.113,-3.708,-1.422}},
{Hold[cHAZ3*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-40.08,-63.17,-7.113,-3.708,-1.422}},
{Hold[cHAZ3*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-40.08,-63.17,-7.113,-3.708,-1.422}},
(*21*)
{Hold[cHZZ2^2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]],SMinv.{3.534*10^5,5.555*10^5,6.245*10^4,3.258*10^4,1.248*10^4}},
{Hold[cHZZ2^2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]],SMinv.{3.534*10^5,5.555*10^5,6.245*10^4,3.258*10^4,1.248*10^4}},
{Hold[cHZZ2^2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]],SMinv.{3.534*10^5,5.555*10^5,6.245*10^4,3.258*10^4,1.248*10^4}},
{Hold[cHZZ2^2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]],SMinv.{3.534*10^5,5.555*10^5,6.245*10^4,3.258*10^4,1.248*10^4}},
(*25*)
{Hold[cHAZ2^2*elbarsub[scheme]^2*gLZ[e]^2*Qpsi[psi]^2*Nc[psi]],SMinv.{6.197*10^5,9.782*10^5,1.065*10^5,5.511*10^4,2.099*10^4}},
{Hold[cHAZ2^2*elbarsub[scheme]^2*gRZ[e]^2*Qpsi[psi]^2*Nc[psi]],SMinv.{6.197*10^5,9.782*10^5,1.065*10^5,5.511*10^4,2.099*10^4}},
(*27*)
{Hold[cHAZ2*cHZZ2*elbarsub[scheme]*gLZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-6.61*10^5,-1.042*10^6,-1.153*10^5,-5.987*10^4,-2.284*10^4}},
{Hold[cHAZ2*cHZZ2*elbarsub[scheme]*gLZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-6.61*10^5,-1.042*10^6,-1.153*10^5,-5.987*10^4,-2.284*10^4}},
{Hold[cHAZ2*cHZZ2*elbarsub[scheme]*gRZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-6.61*10^5,-1.042*10^6,-1.153*10^5,-5.987*10^4,-2.284*10^4}},
{Hold[cHAZ2*cHZZ2*elbarsub[scheme]*gRZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-6.61*10^5,-1.042*10^6,-1.153*10^5,-5.987*10^4,-2.284*10^4}},
(*31*)
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]],SMinv.{53.17,83.03,9.841,5.216,2.006}},
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]],SMinv.{53.17,83.03,9.841,5.216,2.006}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]],SMinv.{53.17,83.03,9.841,5.216,2.006}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]],SMinv.{53.17,83.03,9.841,5.216,2.006}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]],SMinv.{53.17,83.03,9.841,5.216,2.006}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]],SMinv.{53.17,83.03,9.841,5.216,2.006}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]],SMinv.{53.17,83.03,9.841,5.216,2.006}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]],SMinv.{53.17,83.03,9.841,5.216,2.006}},
(*39*)
{Hold[gLZ[e]^2*gLhZ[psi]^2*Nc[psi]],SMinv.{8.352*10^6,1.492*10^7,9.435*10^5,4.091*10^5,1.492*10^5}},
{Hold[gLZ[e]^2*gRhZ[psi]^2*Nc[psi]],SMinv.{8.352*10^6,1.492*10^7,9.435*10^5,4.091*10^5,1.492*10^5}},
{Hold[gRZ[e]^2*gLhZ[psi]^2*Nc[psi]],SMinv.{8.352*10^6,1.492*10^7,9.435*10^5,4.091*10^5,1.492*10^5}},
{Hold[gRZ[e]^2*gRhZ[psi]^2*Nc[psi]],SMinv.{8.352*10^6,1.492*10^7,9.435*10^5,4.091*10^5,1.492*10^5}},
(*43*)
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gLhZ4[psi]*Nc[psi]],SMinv.{7.936*10^6,1.429*10^7,8.661*10^5,3.682*10^5,1.333*10^5}},
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gRhZ4[psi]*Nc[psi]],SMinv.{7.936*10^6,1.429*10^7,8.661*10^5,3.682*10^5,1.333*10^5}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gLhZ4[psi]*Nc[psi]],SMinv.{7.936*10^6,1.429*10^7,8.661*10^5,3.682*10^5,1.333*10^5}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gRhZ4[psi]*Nc[psi]],SMinv.{7.936*10^6,1.429*10^7,8.661*10^5,3.682*10^5,1.333*10^5}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gLhZ4[psi]*Nc[psi]],SMinv.{7.936*10^6,1.429*10^7,8.661*10^5,3.682*10^5,1.333*10^5}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gRhZ4[psi]*Nc[psi]],SMinv.{7.936*10^6,1.429*10^7,8.661*10^5,3.682*10^5,1.333*10^5}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gLhZ4[psi]*Nc[psi]],SMinv.{7.936*10^6,1.429*10^7,8.661*10^5,3.682*10^5,1.333*10^5}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gRhZ4[psi]*Nc[psi]],SMinv.{7.936*10^6,1.429*10^7,8.661*10^5,3.682*10^5,1.333*10^5}},
(*51*)
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gLhZ5[psi]*Nc[psi]],SMinv.{6.55*10^6,1.213*10^7,6.374*10^5,2.505*10^5,8.845*10^4}},
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gRhZ5[psi]*Nc[psi]],SMinv.{6.55*10^6,1.213*10^7,6.374*10^5,2.505*10^5,8.845*10^4}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gLhZ5[psi]*Nc[psi]],SMinv.{6.55*10^6,1.213*10^7,6.374*10^5,2.505*10^5,8.845*10^4}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gRhZ5[psi]*Nc[psi]],SMinv.{6.55*10^6,1.213*10^7,6.374*10^5,2.505*10^5,8.845*10^4}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gLhZ5[psi]*Nc[psi]],SMinv.{6.55*10^6,1.213*10^7,6.374*10^5,2.505*10^5,8.845*10^4}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gRhZ5[psi]*Nc[psi]],SMinv.{6.55*10^6,1.213*10^7,6.374*10^5,2.505*10^5,8.845*10^4}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gLhZ5[psi]*Nc[psi]],SMinv.{6.55*10^6,1.213*10^7,6.374*10^5,2.505*10^5,8.845*10^4}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gRhZ5[psi]*Nc[psi]],SMinv.{6.55*10^6,1.213*10^7,6.374*10^5,2.505*10^5,8.845*10^4}},
(*59*)
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gLhZ7[psi]*Nc[psi]],SMinv.{-6.568*10^6,-1.209*10^7,-6.362*10^5,-2.509*10^5,-8.860*10^4}},
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gRhZ7[psi]*Nc[psi]],SMinv.{-6.568*10^6,-1.209*10^7,-6.362*10^5,-2.509*10^5,-8.860*10^4}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gLhZ7[psi]*Nc[psi]],SMinv.{-6.568*10^6,-1.209*10^7,-6.362*10^5,-2.509*10^5,-8.860*10^4}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gRhZ7[psi]*Nc[psi]],SMinv.{-6.568*10^6,-1.209*10^7,-6.362*10^5,-2.509*10^5,-8.860*10^4}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gLhZ7[psi]*Nc[psi]],SMinv.{-6.568*10^6,-1.209*10^7,-6.362*10^5,-2.509*10^5,-8.860*10^4}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gRhZ7[psi]*Nc[psi]],SMinv.{-6.568*10^6,-1.209*10^7,-6.362*10^5,-2.509*10^5,-8.860*10^4}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gLhZ7[psi]*Nc[psi]],SMinv.{-6.568*10^6,-1.209*10^7,-6.362*10^5,-2.509*10^5,-8.860*10^4}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gRhZ7[psi]*Nc[psi]],SMinv.{-6.568*10^6,-1.209*10^7,-6.362*10^5,-2.509*10^5,-8.860*10^4}},
(*67*)
{Hold[cHAZ2*elbarsub[scheme]*gLZ[e]^2*gLhZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-1.713*10^6,-2.725*10^6,-2.908*10^5,-1.497*10^5,-5.681*10^4}},
{Hold[cHAZ2*elbarsub[scheme]*gLZ[e]^2*gRhZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-1.713*10^6,-2.725*10^6,-2.908*10^5,-1.497*10^5,-5.681*10^4}},
{Hold[cHAZ2*elbarsub[scheme]*gRZ[e]^2*gLhZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-1.713*10^6,-2.725*10^6,-2.908*10^5,-1.497*10^5,-5.681*10^4}},
{Hold[cHAZ2*elbarsub[scheme]*gRZ[e]^2*gRhZ[psi]*Qpsi[psi]*Nc[psi]],SMinv.{-1.713*10^6,-2.725*10^6,-2.908*10^5,-1.497*10^5,-5.681*10^4}},
(*71*)
{Hold[cHZZ2*gLZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]],SMinv.{1.824*10^6,2.885*10^6,3.13*10^5,1.62*10^5,6.161*10^4}},
{Hold[cHZZ2*gLZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]],SMinv.{1.824*10^6,2.885*10^6,3.13*10^5,1.62*10^5,6.161*10^4}},
{Hold[cHZZ2*gLZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]],SMinv.{1.824*10^6,2.885*10^6,3.13*10^5,1.62*10^5,6.161*10^4}},
{Hold[cHZZ2*gLZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]],SMinv.{1.824*10^6,2.885*10^6,3.13*10^5,1.62*10^5,6.161*10^4}},
{Hold[cHZZ2*gRZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]],SMinv.{1.824*10^6,2.885*10^6,3.13*10^5,1.62*10^5,6.161*10^4}},
{Hold[cHZZ2*gRZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]],SMinv.{1.824*10^6,2.885*10^6,3.13*10^5,1.62*10^5,6.161*10^4}},
{Hold[cHZZ2*gRZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]],SMinv.{1.824*10^6,2.885*10^6,3.13*10^5,1.62*10^5,6.161*10^4}},
{Hold[cHZZ2*gRZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]],SMinv.{1.824*10^6,2.885*10^6,3.13*10^5,1.62*10^5,6.161*10^4}},
(*79*)
{Hold[cHZZ1^2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-1.059*10^-4,-1.599*10^-4,-2.319*10^-5,-1.287*10^-5,-5.065*10^-6}},
{Hold[cHZZ1^2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-1.059*10^-4,-1.599*10^-4,-2.319*10^-5,-1.287*10^-5,-5.065*10^-6}},
{Hold[cHZZ1^2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-1.059*10^-4,-1.599*10^-4,-2.319*10^-5,-1.287*10^-5,-5.065*10^-6}},
{Hold[cHZZ1^2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-1.059*10^-4,-1.599*10^-4,-2.319*10^-5,-1.287*10^-5,-5.065*10^-6}},
(*83*)
{Hold[cHZZ1^2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z^2],SMinv.{4.343*10^-5,6.553*10^-5,9.507*10^-6,5.286*10^-6,2.078*10^-6}},
{Hold[cHZZ1^2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z^2],SMinv.{4.343*10^-5,6.553*10^-5,9.507*10^-6,5.286*10^-6,2.078*10^-6}},
{Hold[cHZZ1^2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z^2],SMinv.{4.343*10^-5,6.553*10^-5,9.507*10^-6,5.286*10^-6,2.078*10^-6}},
{Hold[cHZZ1^2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z^2],SMinv.{4.343*10^-5,6.553*10^-5,9.507*10^-6,5.286*10^-6,2.078*10^-6}},
(*87*)
{Hold[cHZZ1*cHZZ2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-5.989,-9.098,-1.264,-0.6973,-0.2724}},
{Hold[cHZZ1*cHZZ2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-5.989,-9.098,-1.264,-0.6973,-0.2724}},
{Hold[cHZZ1*cHZZ2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-5.989,-9.098,-1.264,-0.6973,-0.2724}},
{Hold[cHZZ1*cHZZ2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-5.989,-9.098,-1.264,-0.6973,-0.2724}},
(*91*)
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{5.413,8.243,1.138,0.6236,0.2437}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{5.413,8.243,1.138,0.6236,0.2437}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{5.413,8.243,1.138,0.6236,0.2437}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{5.413,8.243,1.138,0.6236,0.2437}},
(*95*)
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-22.06,-34.45,-4.083,-2.161,-.8326}},
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-22.06,-34.45,-4.083,-2.161,-.8326}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-22.06,-34.45,-4.083,-2.161,-.8326}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-22.06,-34.45,-4.083,-2.161,-.8326}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-22.06,-34.45,-4.083,-2.161,-.8326}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-22.06,-34.45,-4.083,-2.161,-.8326}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-22.06,-34.45,-4.083,-2.161,-.8326}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]*d\[CapitalGamma]Z],SMinv.{-22.06,-34.45,-4.083,-2.161,-.8326}}
};

NCtab[mw]:=NCtab[\[Alpha]];




SM500:={{0.271,0,0,0,0},{0,0.135,0,0,0},{0,0,0.0149,0,0},{0,0,0,0.0120,0},{0,0,0,0,0.00319}};
NCtab500[\[Alpha]]={
{Hold[cHZZ1^2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]],{0.271,0.135,0.0149,0.0120,0.00319}},
{Hold[cHZZ1^2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]],{0.271,0.135,0.0149,0.0120,0.00319}},
{Hold[cHZZ1^2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]],{0.271,0.135,0.0149,0.0120,0.00319}},
{Hold[cHZZ1^2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]],{0.271,0.135,0.0149,0.0120,0.00319}},
(*5*)
{Hold[cHZZ1*cHZZ2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]vevhat^2],SM500.{1.46,1.45,1.44,1.44,1.43}},
{Hold[cHZZ1*cHZZ2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]vevhat^2],SM500.{1.46,1.45,1.44,1.44,1.43}},
{Hold[cHZZ1*cHZZ2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]vevhat^2],SM500.{1.46,1.45,1.44,1.44,1.43}},
{Hold[cHZZ1*cHZZ2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]vevhat^2],SM500.{1.46,1.45,1.44,1.44,1.43}},
(*9*)
{Hold[cHZZ1*cHZZ3*gLZ[e]^2*gLZ[psi]^2*Nc[psi]vevhat^2],SM500.{14.3,13.4,11.6,11.0,10.7}},
{Hold[cHZZ1*cHZZ3*gLZ[e]^2*gRZ[psi]^2*Nc[psi]vevhat^2],SM500.{14.3,13.4,11.6,11.0,10.7}},
{Hold[cHZZ1*cHZZ3*gRZ[e]^2*gLZ[psi]^2*Nc[psi]vevhat^2],SM500.{14.3,13.4,11.6,11.0,10.7}},
{Hold[cHZZ1*cHZZ3*gRZ[e]^2*gRZ[psi]^2*Nc[psi]vevhat^2],SM500.{14.3,13.4,11.6,11.0,10.7}},
(*13*)
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]vevhat^2],SM500.{-1.43,-1.42,-1.41,-1.40,-1.40}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]vevhat^2],SM500.{-1.43,-1.42,-1.41,-1.40,-1.40}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]vevhat^2],SM500.{-1.43,-1.42,-1.41,-1.40,-1.40}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]vevhat^2],SM500.{-1.43,-1.42,-1.41,-1.40,-1.40}},
(*17*)
{Hold[cHAZ3*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]vevhat^2],SM500.{-15.2,-14.3,-12.5,-11.9,-11.6}},
{Hold[cHAZ3*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]vevhat^2],SM500.{-15.2,-14.3,-12.5,-11.9,-11.6}},
{Hold[cHAZ3*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]vevhat^2],SM500.{-15.2,-14.3,-12.5,-11.9,-11.6}},
{Hold[cHAZ3*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]vevhat^2],SM500.{-15.2,-14.3,-12.5,-11.9,-11.6}},
(*21*)
{Hold[cHZZ2^2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]vevhat^4],SM500.{2.21,2.08,1.81,1.73,1.69}},
{Hold[cHZZ2^2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]vevhat^4],SM500.{2.21,2.08,1.81,1.73,1.69}},
{Hold[cHZZ2^2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]vevhat^4],SM500.{2.21,2.08,1.81,1.73,1.69}},
{Hold[cHZZ2^2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]vevhat^4],SM500.{2.21,2.08,1.81,1.73,1.69}},
(*25*)
{Hold[cHAZ2^2*elbarsub[scheme]^2*gLZ[e]^2*Qpsi[psi]^2*Nc[psi]vevhat^4],SM500.{4.29,4.02,3.48,3.33,3.24}},
{Hold[cHAZ2^2*elbarsub[scheme]^2*gRZ[e]^2*Qpsi[psi]^2*Nc[psi]vevhat^4],SM500.{4.29,4.02,3.48,3.33,3.24}},
(*27*)
{Hold[cHAZ2*cHZZ2*elbarsub[scheme]*gLZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]vevhat^4],SM500.{-4.35,-4.09,-3.55,-3.40,-3.31}},
{Hold[cHAZ2*cHZZ2*elbarsub[scheme]*gLZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]vevhat^4],SM500.{-4.35,-4.09,-3.55,-3.40,-3.31}},
{Hold[cHAZ2*cHZZ2*elbarsub[scheme]*gRZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]vevhat^4],SM500.{-4.35,-4.09,-3.55,-3.40,-3.31}},
{Hold[cHAZ2*cHZZ2*elbarsub[scheme]*gRZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]vevhat^4],SM500.{-4.35,-4.09,-3.55,-3.40,-3.31}},
(*31*)
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]vevhat^2],SM500.{16.7,15.7,13.9,13.3,13.0}},
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]vevhat^2],SM500.{16.7,15.7,13.9,13.3,13.0}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]vevhat^2],SM500.{16.7,15.7,13.9,13.3,13.0}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]vevhat^2],SM500.{16.7,15.7,13.9,13.3,13.0}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]vevhat^2],SM500.{16.7,15.7,13.9,13.3,13.0}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]vevhat^2],SM500.{16.7,15.7,13.9,13.3,13.0}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]vevhat^2],SM500.{16.7,15.7,13.9,13.3,13.0}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]vevhat^2],SM500.{16.7,15.7,13.9,13.3,13.0}},
(*39*)
{Hold[gLZ[e]^2*gLhZ[psi]^2*Nc[psi]vevhat^4],SM500.{136,114,75.0,62.7,58.6}},
{Hold[gLZ[e]^2*gRhZ[psi]^2*Nc[psi]vevhat^4],SM500.{136,114,75.0,62.7,58.6}},
{Hold[gRZ[e]^2*gLhZ[psi]^2*Nc[psi]vevhat^4],SM500.{136,114,75.0,62.7,58.6}},
{Hold[gRZ[e]^2*gRhZ[psi]^2*Nc[psi]vevhat^4],SM500.{136,114,75.0,62.7,58.6}},
(*43*)
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gLhZ4[psi]*Nc[psi]vevhat^4],SM500.{134,112,73.2,61.0,56.9}},
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gRhZ4[psi]*Nc[psi]vevhat^4],SM500.{134,112,73.2,61.0,56.9}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gLhZ4[psi]*Nc[psi]vevhat^4],SM500.{134,112,73.2,61.0,56.9}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gRhZ4[psi]*Nc[psi]vevhat^4],SM500.{134,112,73.2,61.0,56.9}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gLhZ4[psi]*Nc[psi]vevhat^4],SM500.{134,112,73.2,61.0,56.9}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gRhZ4[psi]*Nc[psi]vevhat^4],SM500.{134,112,73.2,61.0,56.9}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gLhZ4[psi]*Nc[psi]vevhat^4],SM500.{134,112,73.2,61.0,56.9}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gRhZ4[psi]*Nc[psi]vevhat^4],SM500.{134,112,73.2,61.0,56.9}},
(*51*)
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gLhZ5[psi]*Nc[psi]vevhat^4],SM500.{124,102,64.9,53.0,49.2}},
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gRhZ5[psi]*Nc[psi]vevhat^4],SM500.{124,102,64.9,53.0,49.2}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gLhZ5[psi]*Nc[psi]vevhat^4],SM500.{124,102,64.9,53.0,49.2}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gRhZ5[psi]*Nc[psi]vevhat^4],SM500.{124,102,64.9,53.0,49.2}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gLhZ5[psi]*Nc[psi]vevhat^4],SM500.{124,102,64.9,53.0,49.2}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gRhZ5[psi]*Nc[psi]vevhat^4],SM500.{124,102,64.9,53.0,49.2}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gLhZ5[psi]*Nc[psi]vevhat^4],SM500.{124,102,64.9,53.0,49.2}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gRhZ5[psi]*Nc[psi]vevhat^4],SM500.{124,102,64.9,53.0,49.2}},
(*59*)
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gLhZ7[psi]*Nc[psi]vevhat^4],SM500.{-124,-102,-64.9,-53.0,-49.2}},
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gRhZ7[psi]*Nc[psi]vevhat^4],SM500.{-124,-102,-64.9,-53.0,-49.2}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gLhZ7[psi]*Nc[psi]vevhat^4],SM500.{-124,-102,-64.9,-53.0,-49.2}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gRhZ7[psi]*Nc[psi]vevhat^4],SM500.{-124,-102,-64.9,-53.0,-49.2}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gLhZ7[psi]*Nc[psi]vevhat^4],SM500.{-124,-102,-64.9,-53.0,-49.2}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gRhZ7[psi]*Nc[psi]vevhat^4],SM500.{-124,-102,-64.9,-53.0,-49.2}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gLhZ7[psi]*Nc[psi]vevhat^4],SM500.{-124,-102,-64.9,-53.0,-49.2}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gRhZ7[psi]*Nc[psi]vevhat^4],SM500.{-124,-102,-64.9,-53.0,-49.2}},
(*67*)
{Hold[cHAZ2*elbarsub[scheme]*gLZ[e]^2*gLhZ[psi]*Qpsi[psi]*Nc[psi]vevhat^4],SM500.{-12.5,-11.7,-10.3,-9.6,-9.4}},
{Hold[cHAZ2*elbarsub[scheme]*gLZ[e]^2*gRhZ[psi]*Qpsi[psi]*Nc[psi]vevhat^4],SM500.{-12.5,-11.7,-10.3,-9.6,-9.4}},
{Hold[cHAZ2*elbarsub[scheme]*gRZ[e]^2*gLhZ[psi]*Qpsi[psi]*Nc[psi]vevhat^4],SM500.{-12.5,-11.7,-10.3,-9.6,-9.4}},
{Hold[cHAZ2*elbarsub[scheme]*gRZ[e]^2*gRhZ[psi]*Qpsi[psi]*Nc[psi]vevhat^4],SM500.{-12.5,-11.7,-10.3,-9.6,-9.4}},
(*71*)
{Hold[cHZZ2*gLZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]vevhat^4],SM500.{12.7,11.9,10.1,9.65,9.40}},
{Hold[cHZZ2*gLZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]vevhat^4],SM500.{12.7,11.9,10.1,9.65,9.40}},
{Hold[cHZZ2*gLZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]vevhat^4],SM500.{12.7,11.9,10.1,9.65,9.40}},
{Hold[cHZZ2*gLZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]vevhat^4],SM500.{12.7,11.9,10.1,9.65,9.40}},
{Hold[cHZZ2*gRZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]vevhat^4],SM500.{12.7,11.9,10.1,9.65,9.40}},
{Hold[cHZZ2*gRZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]vevhat^4],SM500.{12.7,11.9,10.1,9.65,9.40}},
{Hold[cHZZ2*gRZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]vevhat^4],SM500.{12.7,11.9,10.1,9.65,9.40}},
{Hold[cHZZ2*gRZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]vevhat^4],SM500.{12.7,11.9,10.1,9.65,9.40}},
(*79*)
{Hold[cHZZ1^2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SM500.{-0.412,-0.412,-0.412,-0.412,-0.412}},
{Hold[cHZZ1^2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SM500.{-0.412,-0.412,-0.412,-0.412,-0.412}},
{Hold[cHZZ1^2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SM500.{-0.412,-0.412,-0.412,-0.412,-0.412}},
{Hold[cHZZ1^2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z],SM500.{-0.412,-0.412,-0.412,-0.412,-0.412}},
(*83*)
{Hold[cHZZ1^2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z^2],SM500.{0.169,0.169,0.169,0.169,0.169}},
{Hold[cHZZ1^2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z^2],SM500.{0.169,0.169,0.169,0.169,0.169}},
{Hold[cHZZ1^2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z^2],SM500.{0.169,0.169,0.169,0.169,0.169}},
{Hold[cHZZ1^2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z^2],SM500.{0.169,0.169,0.169,0.169,0.169}},
(*87*)
{Hold[cHZZ1*cHZZ2*gLZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{0.589,-0.586,-0.581,-0.580,-0.579}},
{Hold[cHZZ1*cHZZ2*gLZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{0.589,-0.586,-0.581,-0.580,-0.579}},
{Hold[cHZZ1*cHZZ2*gRZ[e]^2*gLZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{0.589,-0.586,-0.581,-0.580,-0.579}},
{Hold[cHZZ1*cHZZ2*gRZ[e]^2*gRZ[psi]^2*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{0.589,-0.586,-0.581,-0.580,-0.579}},
(*91*)
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{0.576,0.573,0.568,0.566,0.565}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gLZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{0.576,0.573,0.568,0.566,0.565}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gLZ[psi]*Qpsi[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{0.576,0.573,0.568,0.566,0.565}},
{Hold[cHAZ2*cHZZ1*elbarsub[scheme]*gRZ[e]^2*gRZ[psi]*Qpsi[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{0.576,0.573,0.568,0.566,0.565}},
(*95*)
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{-6.88,-6.49,-5.72,-5.50,-5.38}},
{Hold[cHZZ1*gLZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{-6.88,-6.49,-5.72,-5.50,-5.38}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{-6.88,-6.49,-5.72,-5.50,-5.38}},
{Hold[cHZZ1*gLZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{-6.88,-6.49,-5.72,-5.50,-5.38}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gLhZ[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{-6.88,-6.49,-5.72,-5.50,-5.38}},
{Hold[cHZZ1*gRZ[e]^2*gLZ[psi]*gRhZ[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{-6.88,-6.49,-5.72,-5.50,-5.38}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gLhZ[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{-6.88,-6.49,-5.72,-5.50,-5.38}},
{Hold[cHZZ1*gRZ[e]^2*gRZ[psi]*gRhZ[psi]*Nc[psi]*d\[CapitalGamma]Z vevhat^2],SM500.{-6.88,-6.49,-5.72,-5.50,-5.38}}
};

NCtab500[mw]:=NCtab500[\[Alpha]];
